Bi-temporal Gaussian Feature Dependency Guided Change Detection in Remote Sensing Images

Change Detection (CD) enables the identification of alterations between images of the same area captured at different times. However, existing CD methods still struggle to address pseudo changes resulting from domain information differences in multi-temporal images and instances of detail errors caused by the loss and contamination of detail features during the upsampling process in the network. To address this, we propose a bi-temporal Gaussian distribution feature-dependent network (BGFD). Specifically, we first introduce the Gaussian noise domain disturbance (GNDD) module, which approximates distribution using image statistical features to characterize domain information, samples noise to perturb the network for learning redundant domain information, addressing domain information differences from a more fundamental perspective. Additionally, within the feature dependency facilitation (FDF) module, we integrate a novel mutual information difference loss ($L_{MI}$) and more sophisticated attention mechanisms to enhance the capabilities of the network, ensuring the acquisition of essential domain information. Subsequently, we have designed a novel detail feature compensation (DFC) module, which compensates for detail feature loss and contamination introduced during the upsampling process from the perspectives of enhancing local features and refining global features. The BGFD has effectively reduced pseudo changes and enhanced the detection capability of detail information. It has also achieved state-of-the-art performance on four publicly available datasets - DSIFN-CD, SYSU-CD, LEVIR-CD, and S2Looking, surpassing baseline models by +8.58%, +1.28%, +0.31%, and +3.76% respectively, in terms of the F1-Score metric.

==> bibfile.txt <==
@inproceedings{o2020deep,
  title={Deep learning vs. traditional computer vision},
  author={O’Mahony, Niall and Campbell, Sean and Carvalho, Anderson and Harapanahalli, Suman and Hernandez, Gustavo Velasco and Krpalkova, Lenka and Riordan, Daniel and Walsh, Joseph},
  booktitle={Advances in Computer Vision: Proceedings of the 2019 Computer Vision Conference (CVC), Volume 1 1},
  pages={128--144},
  year={2020},
  organization={Springer}
}

@article{lecun2015deep,
  title={Deep learning},
  author={LeCun, Yann and Bengio, Yoshua and Hinton, Geoffrey},
  journal={nature},
  volume={521},
  number={7553},
  pages={436--444},
  year={2015},
  publisher={Nature Publishing Group UK London}
}

@article{argyridis2016building,
  title={Building change detection through multi-scale GEOBIA approach by integrating deep belief networks with fuzzy ontologies},
  author={Argyridis, Argyros and Argialas, Demetre P},
  journal={International Journal of Image and Data Fusion},
  volume={7},
  number={2},
  pages={148--171},
  year={2016},
  publisher={Taylor \& Francis}
}

@inproceedings{chen2016differencing,
  title={Differencing neural network for change detection in synthetic aperture radar images},
  author={Chen, Feng and Shi, Jiao and Gong, Maoguo},
  booktitle={Bio-inspired Computing--Theories and Applications: 11th International Conference, BIC-TA 2016, Xi'an, China, October 28-30, 2016, Revised Selected Papers, Part I 11},
  pages={431--437},
  year={2016},
  organization={Springer}
}

@article{jiang2023vct,
  title={VcT: Visual change transformer for remote sensing image change detection},
  author={Jiang, Bo and Wang, Zitian and Wang, Xixi and Zhang, Ziyan and Chen, Lan and Wang, Xiao and Luo, Bin},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  year={2023},
  publisher={IEEE}
}

@article{han2023hanet,
  title={HANet: A hierarchical attention network for change detection with bitemporal very-high-resolution remote sensing images},
  author={Han, Chengxi and Wu, Chen and Guo, Haonan and Hu, Meiqi and Chen, Hongruixuan},
  journal={IEEE Journal of Selected Topics in Applied Earth Observations and Remote Sensing},
  volume={16},
  pages={3867--3878},
  year={2023},
  publisher={IEEE}
}

@article{fang2023changer,
  title={Changer: Feature interaction is what you need for change detection},
  author={Fang, Sheng and Li, Kaiyu and Li, Zhe},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={61},
  pages={1--11},
  year={2023},
  publisher={IEEE}
}

@article{lin2022transition,
  title={Transition is a process: Pair-to-video change detection networks for very high resolution remote sensing images},
  author={Lin, Manhui and Yang, Guangyi and Zhang, Hongyan},
  journal={IEEE Transactions on Image Processing},
  volume={32},
  pages={57--71},
  year={2022},
  publisher={IEEE}
}

@article{luo2023multiscale,
  title={Multiscale diff-changed feature fusion network for hyperspectral image change detection},
  author={Luo, Fulin and Zhou, Tianyuan and Liu, Jiamin and Guo, Tan and Gong, Xiuwen and Ren, Jinchang},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={61},
  pages={1--13},
  year={2023},
  publisher={IEEE}
}

@article{feng2023change,
  title={Change detection on remote sensing images using dual-branch multilevel intertemporal network},
  author={Feng, Yuchao and Jiang, Jiawei and Xu, Honghui and Zheng, Jianwei},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={61},
  pages={1--15},
  year={2023},
  publisher={IEEE}
}

@article{dong2024changeclip,
  title={ChangeCLIP: Remote sensing change detection with multimodal vision-language representation learning},
  author={Dong, Sijun and Wang, Libo and Du, Bo and Meng, Xiaoliang},
  journal={ISPRS Journal of Photogrammetry and Remote Sensing},
  volume={208},
  pages={53--69},
  year={2024},
  publisher={Elsevier}
}

@inproceedings{radford2021learning,
  title={Learning transferable visual models from natural language supervision},
  author={Radford, Alec and Kim, Jong Wook and Hallacy, Chris and Ramesh, Aditya and Goh, Gabriel and Agarwal, Sandhini and Sastry, Girish and Askell, Amanda and Mishkin, Pamela and Clark, Jack and others},
  booktitle={International conference on machine learning},
  pages={8748--8763},
  year={2021},
  organization={PMLR}
}

@inproceedings{li2021transferable,
  title={Transferable semantic augmentation for domain adaptation},
  author={Li, Shuang and Xie, Mixue and Gong, Kaixiong and Liu, Chi Harold and Wang, Yulin and Li, Wei},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={11516--11525},
  year={2021}
}

@article{liu2021global,
  title={Global attention mechanism: Retain information to enhance channel-spatial interactions},
  author={Liu, Yichao and Shao, Zongru and Hoffmann, Nico},
  journal={arXiv preprint arXiv:2112.05561},
  year={2021}
}

@article{singh1989review,
  title={Review article digital change detection techniques using remotely-sensed data},
  author={Singh, Ashbindu},
  journal={International journal of remote sensing},
  volume={10},
  number={6},
  pages={989--1003},
  year={1989},
  publisher={Taylor \& Francis}
}

@article{nelson1983detecting,
  title={Detecting forest canopy change due to insect activity using Landsat MSS},
  author={Nelson, Ross F},
  journal={Photogrammetric Engineering and Remote Sensing},
  volume={49},
  number={9},
  pages={1303--1314},
  year={1983}
}

@article{howarth1981procedures,
  title={Procedures for change detection using Landsat digital data},
  author={Howarth, Philip J and Wickware, Gregory M},
  journal={International Journal of Remote Sensing},
  volume={2},
  number={3},
  pages={277--291},
  year={1981},
  publisher={Taylor \& Francis}
}

@article{byrne1980monitoring,
  title={Monitoring land-cover change by principal component analysis of multitemporal Landsat data},
  author={Byrne, GF and Crapper, PF and Mayo, KK},
  journal={Remote sensing of Environment},
  volume={10},
  number={3},
  pages={175--184},
  year={1980},
  publisher={Elsevier}
}

@article{weismiller1977change,
  title={Change detection in coastal zone environments},
  author={Weismiller, RA and Kristof, SJ and Scholz, DK and Anuta, PE and Momin, SA},
  journal={Photogrammetric Engineering and Remote Sensing},
  volume={43},
  number={12},
  pages={1533--1539},
  year={1977}
}

@article{gong2017generative,
  title={Generative adversarial networks for change detection in multispectral imagery},
  author={Gong, Maoguo and Niu, Xudong and Zhang, Puzhao and Li, Zhetao},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={14},
  number={12},
  pages={2310--2314},
  year={2017},
  publisher={IEEE}
}

@article{jian2021gan,
  title={Gan-based one-class classification for remote-sensing image change detection},
  author={Jian, Ping and Chen, Keming and Cheng, Wei},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={19},
  pages={1--5},
  year={2021},
  publisher={IEEE}
}

@article{lyu2016learning,
  title={Learning a transferable change rule from a recurrent neural network for land cover change detection},
  author={Lyu, Haobo and Lu, Hui and Mou, Lichao},
  journal={Remote Sensing},
  volume={8},
  number={6},
  pages={506},
  year={2016},
  publisher={MDPI}
}

@article{mou2018learning,
  title={Learning spectral-spatial-temporal features via a recurrent convolutional neural network for change detection in multispectral imagery},
  author={Mou, Lichao and Bruzzone, Lorenzo and Zhu, Xiao Xiang},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={57},
  number={2},
  pages={924--935},
  year={2018},
  publisher={IEEE}
}

@article{gong2017feature,
  title={Feature learning and change feature classification based on deep learning for ternary change detection in SAR images},
  author={Gong, Maoguo and Yang, Hailun and Zhang, Puzhao},
  journal={ISPRS Journal of Photogrammetry and Remote Sensing},
  volume={129},
  pages={212--225},
  year={2017},
  publisher={Elsevier}
}

@article{yamashita2018convolutional,
  title={Convolutional neural networks: an overview and application in radiology},
  author={Yamashita, Rikiya and Nishio, Mizuho and Do, Richard Kinh Gian and Togashi, Kaori},
  journal={Insights into imaging},
  volume={9},
  pages={611--629},
  year={2018},
  publisher={Springer}
}

@article{zhang2019detecting,
  title={Detecting building changes between airborne laser scanning and photogrammetric data},
  author={Zhang, Zhenchao and Vosselman, George and Gerke, Markus and Persello, Claudio and Tuia, Devis and Yang, Michael Ying},
  journal={Remote sensing},
  volume={11},
  number={20},
  pages={2417},
  year={2019},
  publisher={MDPI}
}

@article{papadomanolaki2021deep,
  title={A deep multitask learning framework coupling semantic segmentation and fully convolutional LSTM networks for urban change detection},
  author={Papadomanolaki, Maria and Vakalopoulou, Maria and Karantzalos, Konstantinos},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={59},
  number={9},
  pages={7651--7668},
  year={2021},
  publisher={IEEE}
}

@article{liu2020building,
  title={Building change detection for remote sensing images using a dual-task constrained deep siamese convolutional network model},
  author={Liu, Yi and Pang, Chao and Zhan, Zongqian and Zhang, Xiaomeng and Yang, Xue},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={18},
  number={5},
  pages={811--815},
  year={2020},
  publisher={IEEE}
}

@inproceedings{daudt2018fully,
  title={Fully convolutional siamese networks for change detection},
  author={Daudt, Rodrigo Caye and Le Saux, Bertr and Boulch, Alexandre},
  booktitle={2018 25th IEEE international conference on image processing (ICIP)},
  pages={4063--4067},
  year={2018},
  organization={IEEE}
}

@article{ye2023adjacent,
  title={Adjacent-level feature cross-fusion with 3D CNN for remote sensing image change detection},
  author={Ye, Yuanxin and Wang, Mengmeng and Zhou, Liang and Lei, Guangyang and Fan, Jianwei and Qin, Yao},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  year={2023},
  publisher={IEEE}
}

@article{chen2021remote,
  title={Remote sensing image change detection with transformers},
  author={Chen, Hao and Qi, Zipeng and Shi, Zhenwei},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={60},
  pages={1--14},
  year={2021},
  publisher={IEEE}
}

@inproceedings{bandara2022transformer,
  title={A transformer-based siamese network for change detection},
  author={Bandara, Wele Gedara Chaminda and Patel, Vishal M},
  booktitle={IGARSS 2022-2022 IEEE International Geoscience and Remote Sensing Symposium},
  pages={207--210},
  year={2022},
  organization={IEEE}
}

@article{lu2022rcdt,
  title={RCDT: Relational remote sensing change detection with transformer},
  author={Lu, Kaixuan and Huang, Xiao},
  journal={arXiv preprint arXiv:2212.04869},
  year={2022}
}

@article{zhang2022swinsunet,
  title={SwinSUNet: Pure transformer network for remote sensing image change detection},
  author={Zhang, Cui and Wang, Liejun and Cheng, Shuli and Li, Yongming},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={60},
  pages={1--13},
  year={2022},
  publisher={IEEE}
}

@article{li2022transunetcd,
  title={TransUNetCD: A hybrid transformer network for change detection in optical remote-sensing images},
  author={Li, Qingyang and Zhong, Ruofei and Du, Xin and Du, Yu},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={60},
  pages={1--19},
  year={2022},
  publisher={IEEE}
}

@article{shi2021deeply,
  title={A deeply supervised attention metric-based network and an open aerial image dataset for remote sensing change detection},
  author={Shi, Qian and Liu, Mengxi and Li, Shengchen and Liu, Xiaoping and Wang, Fei and Zhang, Liangpei},
  journal={IEEE transactions on geoscience and remote sensing},
  volume={60},
  pages={1--16},
  year={2021},
  publisher={IEEE}
}

@article{chen2020spatial,
  title={A spatial-temporal attention-based method and a new dataset for remote sensing image change detection},
  author={Chen, Hao and Shi, Zhenwei},
  journal={Remote Sensing},
  volume={12},
  number={10},
  pages={1662},
  year={2020},
  publisher={MDPI}
}

@inproceedings{chen2023saras,
  title={SARAS-net: scale and relation aware siamese network for change detection},
  author={Chen, Chao-Peng and Hsieh, Jun-Wei and Chen, Ping-Yang and Hsieh, Yi-Kuan and Wang, Bor-Shiun},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={37},
  number={12},
  pages={14187--14195},
  year={2023}
}

@article{fang2021snunet,
  title={SNUNet-CD: A densely connected Siamese network for change detection of VHR images},
  author={Fang, Sheng and Li, Kaiyu and Shao, Jinyuan and Li, Zhe},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={19},
  pages={1--5},
  year={2021},
  publisher={IEEE}
}

@article{jia2024siamese,
  title={Siamese Meets Diffusion Network: SMDNet for Enhanced Change Detection in High-Resolution RS Imagery},
  author={Jia, Jia and Lee, Geunho and Wang, Zhibo and Zhi, Lyu and He, Yuchu},
  journal={IEEE Journal of Selected Topics in Applied Earth Observations and Remote Sensing},
  year={2024},
  publisher={IEEE}
}

@article{bandara2022ddpm,
  title={Ddpm-cd: Remote sensing change detection using denoising diffusion probabilistic models},
  author={Bandara, Wele Gedara Chaminda and Nair, Nithin Gopalakrishnan and Patel, Vishal M},
  journal={arXiv preprint arXiv:2206.11892},
  year={2022}
}

@article{ho2020denoising,
  title={Denoising diffusion probabilistic models},
  author={Ho, Jonathan and Jain, Ajay and Abbeel, Pieter},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={6840--6851},
  year={2020}
}

@inproceedings{yang2021rethinking,
  title={Rethinking rotated object detection with gaussian wasserstein distance loss},
  author={Yang, Xue and Yan, Junchi and Ming, Qi and Wang, Wentao and Zhang, Xiaopeng and Tian, Qi},
  booktitle={International conference on machine learning},
  pages={11830--11841},
  year={2021},
  organization={PMLR}
}

@inproceedings{xu2022rfla,
  title={RFLA: Gaussian receptive field based label assignment for tiny object detection},
  author={Xu, Chang and Wang, Jinwang and Yang, Wen and Yu, Huai and Yu, Lei and Xia, Gui-Song},
  booktitle={European conference on computer vision},
  pages={526--543},
  year={2022},
  organization={Springer}
}

@inproceedings{ding2021modeling,
  title={Modeling the probabilistic distribution of unlabeled data for one-shot medical image segmentation},
  author={Ding, Yuhang and Yu, Xin and Yang, Yi},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={35},
  number={2},
  pages={1246--1254},
  year={2021}
}

@article{zhang2020deeply,
  title={A deeply supervised image fusion network for change detection in high resolution bi-temporal remote sensing images},
  author={Zhang, Chenxiao and Yue, Peng and Tapete, Deodato and Jiang, Liangcun and Shangguan, Boyi and Huang, Li and Liu, Guangchao},
  journal={ISPRS Journal of Photogrammetry and Remote Sensing},
  volume={166},
  pages={183--200},
  year={2020},
  publisher={Elsevier}
}

@article{shen2021s2looking,
  title={S2Looking: A satellite side-looking dataset for building change detection},
  author={Shen, Li and Lu, Yao and Chen, Hao and Wei, Hao and Xie, Donghai and Yue, Jiabao and Chen, Rui and Lv, Shouye and Jiang, Bitao},
  journal={Remote Sensing},
  volume={13},
  number={24},
  pages={5094},
  year={2021},
  publisher={MDPI}
}








